Benders Decomposition for Robust Tactical Railway Crew Scheduling

We consider robust tactical crew scheduling for a large passenger railway operator, who aims to inform crew early on about their work schedules while also maintaining the ability to respond to changes in the daily timetables. To resolve this conflict, the operator considers a template-based planning process, templates being time windows during which duties can later be scheduled. The goal is to select a cost-efficient set of templates that is robust with respect to uncertainty in the work to be performed in the operational phase. A set of templates is deemed robust when few excess duties are required to cover all work in the operational planning phase. To enable the construction of efficient template-based rosters, we impose several template rostering constraints that proxy the actual rostering rules of later planning steps. We propose a two-phase accelerated Benders decomposition algorithm that can incorporate these restrictions. Computational experiments on real-life instances from Netherlands Railways, featuring up to 948 tasks per day, show that historical planning information can be used to obtain robust templates and that parsimonious solutions can be obtained at negligible extra costs. Compared to a literature benchmark, our Benders decomposition method solves three times as many instances without rostering constraints to optimality.

==> figs/bounds/progressionBounds.csv <==
minute;defaultLB;defaultUB;paretoLB;paretoUB;validLB;validUB
0;0.764;2.499;0.777;1.981;0.569;1.911
1;0.958;2.499;0.944;1.957;0.777;1.911
2;1.000;2.195;0.999;1.600;0.888;1.560
3;1.000;1.996;0.999;1.462;0.957;1.339
4;1.000;1.838;0.999;1.360;0.999;1.192
5;1.000;1.727;0.999;1.276;0.999;1.153
6;1.000;1.682;0.999;1.198;1.000;1.120
7;1.000;1.605;1.000;1.167;1.000;1.103
8;1.000;1.556;1.000;1.134;1.000;1.090
9;1.000;1.518;1.000;1.118;1.000;1.077
10;1.000;1.493;1.000;1.107;1.000;1.070
11;1.000;1.467;1.000;1.093;1.000;1.064
12;1.000;1.432;1.000;1.081;1.000;1.057
13;1.000;1.401;1.000;1.070;1.000;1.053
14;1.000;1.386;1.000;1.066;1.000;1.049
15;1.000;1.344;1.000;1.060;1.000;1.045
16;1.000;1.318;1.000;1.057;1.000;1.042
17;1.000;1.286;1.000;1.054;1.000;1.037
18;1.000;1.262;1.000;1.051;1.000;1.033
19;1.000;1.248;1.000;1.044;1.000;1.031
20;1.000;1.235;1.000;1.041;1.000;1.029
21;1.000;1.217;1.000;1.037;1.000;1.027
22;1.000;1.208;1.000;1.035;1.000;1.025
23;1.000;1.193;1.000;1.032;1.000;1.023
24;1.000;1.181;1.000;1.029;1.000;1.022
25;1.000;1.176;1.000;1.026;1.000;1.020
26;1.000;1.170;1.000;1.023;1.000;1.018
27;1.000;1.162;1.000;1.021;1.000;1.017
28;1.000;1.152;1.000;1.019;1.000;1.016
29;1.000;1.141;1.000;1.017;1.000;1.016
30;1.000;1.133;1.000;1.016;1.000;1.014
31;1.000;1.126;1.000;1.015;1.000;1.014
32;1.000;1.119;1.000;1.014;1.000;1.013
33;1.000;1.114;1.000;1.013;1.000;1.013
34;1.000;1.109;1.000;1.012;1.000;1.012
35;1.000;1.104;1.000;1.011;1.000;1.012
36;1.000;1.096;1.000;1.010;1.000;1.011
37;1.000;1.090;1.000;1.009;1.000;1.011
38;1.000;1.085;1.000;1.009;1.000;1.011
39;1.000;1.084;1.000;1.009;1.000;1.010
40;1.000;1.081;1.000;1.009;1.000;1.009
41;1.000;1.080;1.000;1.008;1.000;1.009
42;1.000;1.076;1.000;1.008;1.000;1.008
43;1.000;1.075;1.000;1.007;1.000;1.008
44;1.000;1.073;1.000;1.007;1.000;1.008
45;1.000;1.069;1.000;1.007;1.000;1.008
46;1.000;1.067;1.000;1.006;1.000;1.008
47;1.000;1.065;1.000;1.006;1.000;1.007
48;1.000;1.062;1.000;1.006;1.000;1.007
49;1.000;1.061;1.000;1.005;1.000;1.007
50;1.000;1.059;1.000;1.005;1.000;1.007
51;1.000;1.056;1.000;1.005;1.000;1.007
52;1.000;1.055;1.000;1.005;1.000;1.007
53;1.000;1.052;1.000;1.005;1.000;1.007
54;1.000;1.049;1.000;1.005;1.000;1.007
55;1.000;1.049;1.000;1.005;1.000;1.007
56;1.000;1.043;1.000;1.005;1.000;1.006
57;1.000;1.042;1.000;1.004;1.000;1.006
58;1.000;1.041;1.000;1.004;1.000;1.005
59;1.000;1.040;1.000;1.004;1.000;1.005
60;1.000;1.038;1.000;1.004;1.000;1.005
61;1.000;1.037;1.000;1.004;1.000;1.005
62;1.000;1.035;1.000;1.004;1.000;1.005
63;1.000;1.035;1.000;1.004;1.000;1.004
64;1.000;1.034;1.000;1.004;1.000;1.004
65;1.000;1.034;1.000;1.004;1.000;1.004
66;1.000;1.033;1.000;1.004;1.000;1.004
67;1.000;1.032;1.000;1.004;1.000;1.004
68;1.000;1.032;1.000;1.004;1.000;1.004
69;1.000;1.032;1.000;1.003;1.000;1.004
70;1.000;1.029;1.000;1.003;1.000;1.004
71;1.000;1.028;1.000;1.003;1.000;1.003
72;1.000;1.027;1.000;1.003;1.000;1.003
73;1.000;1.025;1.000;1.003;1.000;1.003
74;1.000;1.024;1.000;1.003;1.000;1.003
75;1.000;1.024;1.000;1.003;1.000;1.003
76;1.000;1.024;1.000;1.003;1.000;1.003
77;1.000;1.024;1.000;1.003;1.000;1.003
78;1.000;1.024;1.000;1.003;1.000;1.003
79;1.000;1.023;1.000;1.003;1.000;1.003
80;1.000;1.023;1.000;1.003;1.000;1.003
81;1.000;1.023;1.000;1.002;1.000;1.003
82;1.000;1.023;1.000;1.002;1.000;1.003
83;1.000;1.023;1.000;1.002;1.000;1.003
84;1.000;1.022;1.000;1.002;1.000;1.003
85;1.000;1.022;1.000;1.002;1.000;1.003
86;1.000;1.022;1.000;1.002;1.000;1.003
87;1.000;1.022;1.000;1.002;1.000;1.003
88;1.000;1.022;1.000;1.002;1.000;1.002
89;1.000;1.021;1.000;1.002;1.000;1.002
90;1.000;1.021;1.000;1.002;1.000;1.002
91;1.000;1.021;1.000;1.002;1.000;1.002
92;1.000;1.021;1.000;1.002;1.000;1.002
93;1.000;1.021;1.000;1.002;1.000;1.002
94;1.000;1.021;1.000;1.002;1.000;1.002
95;1.000;1.020;1.000;1.002;1.000;1.002
96;1.000;1.020;1.000;1.002;1.000;1.002
97;1.000;1.019;1.000;1.001;1.000;1.002
98;1.000;1.019;1.000;1.001;1.000;1.002
99;1.000;1.019;1.000;1.001;1.000;1.002
100;1.000;1.018;1.000;1.001;1.000;1.002
101;1.000;1.018;1.000;1.001;1.000;1.002
102;1.000;1.018;1.000;1.001;1.000;1.002
103;1.000;1.017;1.000;1.001;1.000;1.002
104;1.000;1.017;1.000;1.001;1.000;1.002
105;1.000;1.017;1.000;1.001;1.000;1.002
106;1.000;1.017;1.000;1.001;1.000;1.002
107;1.000;1.017;1.000;1.001;1.000;1.002
108;1.000;1.017;1.000;1.001;1.000;1.002
109;1.000;1.016;1.000;1.001;1.000;1.002
110;1.000;1.016;1.000;1.001;1.000;1.001
111;1.000;1.016;1.000;1.001;1.000;1.001
112;1.000;1.015;1.000;1.001;1.000;1.001
113;1.000;1.015;1.000;1.001;1.000;1.001
114;1.000;1.015;1.000;1.001;1.000;1.001
115;1.000;1.015;1.000;1.001;1.000;1.001
116;1.000;1.015;1.000;1.001;1.000;1.001
117;1.000;1.015;1.000;1.001;1.000;1.001
118;1.000;1.015;1.000;1.001;1.000;1.001
119;1.000;1.015;1.000;1.001;1.000;1.001
120;1.000;1.014;1.000;1.001;1.000;1.001
121;1.000;1.014;1.000;1.001;1.000;1.001
122;1.000;1.014;1.000;1.001;1.000;1.001
123;1.000;1.014;1.000;1.001;1.000;1.001
124;1.000;1.014;1.000;1.001;1.000;1.001
125;1.000;1.014;1.000;1.001;1.000;1.001
126;1.000;1.014;1.000;1.001;1.000;1.001
127;1.000;1.014;1.000;1.001;1.000;1.001
128;1.000;1.014;1.000;1.001;1.000;1.001
129;1.000;1.014;1.000;1.001;1.000;1.001
130;1.000;1.014;1.000;1.001;1.000;1.001
131;1.000;1.013;1.000;1.001;1.000;1.001
132;1.000;1.013;1.000;1.001;1.000;1.001
133;1.000;1.013;1.000;1.001;1.000;1.001
134;1.000;1.013;1.000;1.001;1.000;1.001
135;1.000;1.013;1.000;1.001;1.000;1.001
136;1.000;1.013;1.000;1.001;1.000;1.001
137;1.000;1.013;1.000;1.001;1.000;1.001
138;1.000;1.013;1.000;1.001;1.000;1.001
139;1.000;1.013;1.000;1.001;1.000;1.001
140;1.000;1.013;1.000;1.001;1.000;1.001
141;1.000;1.013;1.000;1.001;1.000;1.001
142;1.000;1.013;1.000;1.001;1.000;1.001
143;1.000;1.013;1.000;1.001;1.000;1.001
144;1.000;1.012;1.000;1.001;1.000;1.001
145;1.000;1.011;1.000;1.001;1.000;1.001
146;1.000;1.011;1.000;1.001;1.000;1.001
147;1.000;1.011;1.000;1.001;1.000;1.001
148;1.000;1.011;1.000;1.001;1.000;1.001
149;1.000;1.011;1.000;1.001;1.000;1.001
150;1.000;1.011;1.000;1.001;1.000;1.001
151;1.000;1.011;1.000;1.001;1.000;1.001
152;1.000;1.011;1.000;1.001;1.000;1.001
153;1.000;1.011;1.000;1.001;1.000;1.001
154;1.000;1.011;1.000;1.001;1.000;1.001
155;1.000;1.011;1.000;1.001;1.000;1.001
156;1.000;1.011;1.000;1.001;1.000;1.001
157;1.000;1.011;1.000;1.001;1.000;1.001
158;1.000;1.011;1.000;1.001;1.000;1.001
159;1.000;1.011;1.000;1.001;1.000;1.001
160;1.000;1.011;1.000;1.001;1.000;1.001
161;1.000;1.011;1.000;1.001;1.000;1.001
162;1.000;1.011;1.000;1.001;1.000;1.001
163;1.000;1.011;1.000;1.001;1.000;1.001
164;1.000;1.011;1.000;1.001;1.000;1.000
165;1.000;1.011;1.000;1.001;1.000;1.000
166;1.000;1.011;1.000;1.001;1.000;1.000
167;1.000;1.011;1.000;1.001;1.000;1.000
168;1.000;1.011;1.000;1.001;1.000;1.000
169;1.000;1.010;1.000;1.001;1.000;1.000
170;1.000;1.010;1.000;1.001;1.000;1.000
171;1.000;1.010;1.000;1.001;1.000;1.000
172;1.000;1.010;1.000;1.001;1.000;1.000
173;1.000;1.010;1.000;1.001;1.000;1.000
174;1.000;1.010;1.000;1.001;1.000;1.000
175;1.000;1.010;1.000;1.001;1.000;1.000
176;1.000;1.010;1.000;1.001;1.000;1.000
177;1.000;1.010;1.000;1.000;1.000;1.000
178;1.000;1.010;1.000;1.000;1.000;1.000
179;1.000;1.010;1.000;1.000;1.000;1.000
180;1.000;1.010;1.000;1.000;1.000;1.000


==> figs/scenarios/taskScenarios_Asd_Sat.csv <==
hour;number_0;number_1;number_2;number_3;number_4;number_5;number_6
0;0;0;0;0;0;0;0
0.25;0;0;0;0;0;0;0
0.5;0;0;0;0;0;0;0
0.75;0;0;0;0;0;0;0
1;0;0;0;0;0;0;0
1.25;0;0;0;0;0;0;0
1.5;0;0;0;0;0;0;0
1.75;0;0;0;0;0;0;0
2;0;0;0;0;0;0;0
2.25;0;0;0;0;0;0;0
2.5;0;0;0;0;0;0;0
2.75;0;0;0;0;0;0;0
3;0;0;0;0;0;0;0
3.25;0;0;0;0;0;0;0
3.5;0;0;0;0;0;0;0
3.75;0;0;0;0;0;0;0
4;0;0;0;0;0;0;0
4.25;0;0;0;0;0;0;0
4.5;0;0;0;0;0;0;0
4.75;0;0;0;0;0;0;0
5;1;1;2;1;1;1;1
5.25;1;2;3;3;1;1;2
5.5;1;3;4;5;3;2;3
5.75;2;6;6;9;4;4;6
6;6;11;9;13;7;8;10
6.25;5;12;10;16;8;11;11
6.5;7;15;13;15;7;15;14
6.75;9;21;18;21;10;18;18
7;12;24;17;24;13;18;18
7.25;14;21;22;19;13;19;17
7.5;13;17;21;18;12;18;16
7.75;17;20;25;17;13;21;20
8;14;17;25;20;8;17;17
8.25;17;23;27;25;14;27;22
8.5;21;23;26;26;17;25;22
8.75;19;29;28;30;18;29;28
9;19;23;27;28;15;30;25
9.25;18;27;30;28;19;25;27
9.5;21;27;30;30;23;28;30
9.75;24;26;23;31;23;21;27
10;18;30;30;30;20;22;31
10.25;16;30;26;27;18;29;37
10.5;19;29;24;24;22;29;29
10.75;18;30;23;26;24;29;30
11;17;29;20;29;22;31;32
11.25;17;23;19;26;22;23;20
11.5;17;28;22;28;24;23;19
11.75;23;29;26;24;26;23;22
12;25;22;26;18;19;19;21
12.25;23;20;24;15;18;26;21
12.5;20;23;25;22;23;28;26
12.75;18;25;29;26;20;26;30
13;17;20;22;24;18;21;24
13.25;17;24;22;25;19;26;22
13.5;17;22;18;22;23;27;21
13.75;20;26;27;23;20;28;24
14;19;21;24;20;22;24;19
14.25;19;23;28;19;25;24;25
14.5;21;22;27;23;25;22;21
14.75;19;23;24;20;23;24;23
15;22;20;22;20;27;22;20
15.25;20;23;23;18;27;25;22
15.5;21;21;21;20;25;22;20
15.75;21;26;24;24;28;29;24
16;19;25;22;21;23;25;23
16.25;19;25;25;24;23;26;26
16.5;20;24;23;20;23;25;27
16.75;19;22;22;21;21;24;25
17;18;27;23;27;20;25;29
17.25;20;29;23;27;23;28;31
17.5;18;32;28;27;18;31;31
17.75;19;34;28;25;21;24;32
18;18;30;28;23;22;34;31
18.25;20;25;25;27;23;30;33
18.5;21;19;21;28;25;25;28
18.75;24;24;27;29;23;26;31
19;24;22;23;30;22;22;32
19.25;25;25;24;25;24;24;34
19.5;26;27;27;25;19;27;31
19.75;22;27;26;22;14;27;27
20;25;29;24;25;15;28;30
20.25;26;35;27;26;13;32;35
20.5;25;29;26;30;21;33;32
20.75;27;31;25;28;23;26;34
21;30;26;26;27;19;24;27
21.25;30;25;25;31;25;29;32
21.5;29;25;28;32;26;32;33
21.75;32;29;29;35;26;34;34
22;36;31;34;36;32;34;38
22.25;42;39;42;45;32;38;43
22.5;39;41;44;47;33;43;40
22.75;38;47;41;43;28;44;45
23;39;48;47;45;25;44;46
23.25;38;41;40;44;26;41;41
23.5;41;47;40;43;21;44;47
23.75;36;45;44;38;25;45;44
24;42;46;42;44;25;43;48
24.25;36;39;31;41;22;33;43
24.5;33;28;26;35;18;24;35
24.75;22;21;21;30;12;22;18
25;16;16;16;22;12;15;13
25.25;14;9;9;15;6;8;6
25.5;10;2;4;11;3;4;2
25.75;5;0;0;4;2;0;0
26;3;0;0;1;0;0;0
26.25;4;0;0;0;0;0;0
26.5;4;0;0;0;0;0;0
26.75;6;0;0;0;0;0;0
27;5;0;0;0;0;0;0
27.25;9;0;0;0;0;0;0
27.5;8;0;0;0;0;0;0
27.75;4;0;0;0;0;0;0


==> figs/scenarios/taskScenarios_Asd_Tue.csv <==
hour;number_0;number_1;number_2;number_3;number_4;number_5;number_6
0;0;0;0;0;0;0;0
0.25;0;0;0;0;0;0;0
0.5;0;0;0;0;0;0;0
0.75;0;0;0;0;0;0;0
1;0;0;0;0;0;0;0
1.25;0;0;0;0;0;0;0
1.5;0;0;0;0;0;0;0
1.75;0;0;0;0;0;0;0
2;0;0;0;0;0;0;0
2.25;0;0;0;0;0;0;0
2.5;0;0;0;0;0;0;0
2.75;0;0;0;0;0;0;0
3;0;0;0;0;0;0;0
3.25;0;0;0;0;0;0;0
3.5;0;0;0;0;0;0;0
3.75;0;0;0;0;0;0;0
4;0;0;0;0;0;0;0
4.25;0;0;0;0;0;0;0
4.5;0;0;0;0;0;0;0
4.75;0;0;0;0;0;0;0
5;1;1;1;1;1;1;1
5.25;4;4;3;4;4;4;4
5.5;7;7;6;7;7;7;7
5.75;16;16;14;15;15;15;15
6;24;24;23;23;23;24;22
6.25;33;33;32;31;31;33;31
6.5;41;42;42;39;40;40;40
6.75;39;41;40;40;37;42;39
7;39;39;41;37;37;40;38
7.25;49;50;42;44;48;48;49
7.5;44;49;41;42;44;45;46
7.75;47;47;42;43;46;47;47
8;47;46;38;43;42;44;45
8.25;44;43;45;44;40;44;43
8.5;49;48;50;49;46;48;49
8.75;48;47;45;46;45;46;48
9;45;48;44;49;46;45;47
9.25;47;47;47;42;47;46;46
9.5;41;40;38;43;37;43;41
9.75;42;41;39;44;37;38;39
10;39;37;34;42;35;34;35
10.25;35;35;29;39;31;34;32
10.5;35;36;32;33;29;35;34
10.75;27;28;27;25;23;29;25
11;32;29;28;28;30;30;25
11.25;33;37;31;33;35;36;33
11.5;26;30;25;28;31;29;28
11.75;30;29;30;30;29;31;32
12;26;25;29;28;22;25;27
12.25;24;23;27;28;22;23;25
12.5;24;22;25;26;23;22;22
12.75;25;25;28;23;25;24;24
13;23;22;25;23;23;23;22
13.25;30;26;30;27;28;28;28
13.5;27;25;28;29;24;26;27
13.75;31;31;29;32;30;29;33
14;27;25;29;32;27;28;28
14.25;36;30;32;34;32;32;34
14.5;31;30;31;33;31;34;35
14.75;24;24;25;25;24;26;27
15;29;29;28;31;31;29;30
15.25;26;27;26;24;27;26;27
15.5;26;25;27;26;24;26;25
15.75;32;32;31;32;32;36;30
16;36;32;32;29;33;33;33
16.25;34;34;32;37;35;37;35
16.5;43;38;38;36;40;40;37
16.75;42;39;38;36;41;40;41
17;42;40;41;41;39;40;40
17.25;41;40;40;40;43;43;41
17.5;39;38;36;39;39;38;38
17.75;44;42;36;35;42;43;38
18;43;40;35;39;38;40;41
18.25;44;43;40;40;41;45;40
18.5;40;40;33;38;38;40;37
18.75;35;35;29;34;34;34;29
19;38;38;34;38;33;36;30
19.25;31;32;37;35;30;38;30
19.5;34;33;34;34;34;38;30
19.75;37;34;32;36;35;36;32
20;35;35;30;34;35;31;32
20.25;31;32;29;35;30;30;32
20.5;29;29;29;36;32;31;30
20.75;27;27;29;27;31;28;31
21;23;25;25;27;25;30;32
21.25;23;24;25;28;21;23;26
21.5;24;24;28;26;23;21;25
21.75;28;28;29;29;29;28;29
22;30;28;26;28;29;29;27
22.25;24;23;24;25;25;26;21
22.5;25;24;26;24;25;23;19
22.75;24;25;25;19;25;24;21
23;25;26;23;22;24;22;26
23.25;23;24;22;22;23;22;23
23.5;27;28;24;22;27;24;26
23.75;21;21;22;21;22;22;18
24;23;23;23;22;24;24;22
24.25;20;20;20;20;21;22;18
24.5;18;18;17;21;19;20;17
24.75;15;15;15;17;15;16;15
25;8;8;10;8;10;8;9
25.25;3;3;5;3;6;4;5
25.5;0;0;1;0;1;1;2
25.75;0;0;0;0;1;1;1
26;0;0;0;0;0;0;1
26.25;0;0;0;0;0;0;1
26.5;0;0;0;0;0;0;0
26.75;0;0;0;0;0;0;0
27;0;0;0;0;0;0;0
27.25;0;0;0;0;0;0;0
27.5;0;0;0;0;0;0;0
27.75;0;0;0;0;0;0;0


==> figs/scenarios/taskScenarios_Nm_Sat.csv <==
time;number_0;number_1;number_2;number_3;number_4;number_5;number_6
0.000;0;0;0;0;0;0;0
0.250;0;0;0;0;0;0;0
0.500;0;0;0;0;0;0;0
0.750;0;0;0;0;0;0;0
1.000;0;0;0;0;0;0;0
1.250;0;0;0;0;0;0;0
1.500;0;0;0;0;0;0;0
1.750;0;0;0;0;0;0;0
2.000;0;0;0;0;0;0;0
2.250;0;0;0;0;0;0;0
2.500;0;0;0;0;0;0;0
2.750;0;0;0;0;0;0;0
3.000;0;0;0;0;0;0;0
3.250;0;0;0;0;0;0;0
3.500;0;0;0;0;0;0;0
3.750;0;0;0;0;0;0;0
4.000;0;0;0;0;0;0;0
4.250;0;0;0;0;0;0;0
4.500;0;0;0;0;0;0;0
4.750;0;0;0;0;0;0;0
5.000;0;0;0;0;0;0;0
5.250;0;0;0;0;0;0;0
5.500;0;0;0;0;0;0;0
5.750;0;0;0;0;0;0;0
6.000;3;2;2;3;3;2;2
6.250;4;3;3;5;4;3;3
6.500;6;6;5;7;7;6;5
6.750;10;9;8;10;10;9;8
7.000;12;11;11;11;13;11;8
7.250;11;10;10;10;13;10;9
7.500;14;15;14;14;15;15;12
7.750;11;13;11;12;13;13;10
8.000;14;16;13;15;14;16;11
8.250;10;14;12;14;10;14;10
8.500;9;15;12;15;13;15;11
8.750;9;16;10;14;17;16;13
9.000;11;14;12;14;14;14;14
9.250;11;15;11;16;17;13;14
9.500;12;11;12;15;14;11;14
9.750;9;8;12;13;17;9;10
10.000;10;12;14;13;18;12;12
10.250;12;12;14;14;16;10;12
10.500;13;12;14;16;16;11;14
10.750;14;18;15;14;12;18;13
11.000;16;16;14;12;14;15;13
11.250;15;20;18;15;16;21;13
11.500;15;20;14;17;16;17;11
11.750;14;19;17;16;16;19;11
12.000;15;19;15;16;21;19;12
12.250;15;18;16;14;19;16;17
12.500;14;14;15;14;19;14;13
12.750;18;17;15;21;18;17;13
13.000;15;14;13;17;18;16;10
13.250;14;13;16;17;19;16;11
13.500;11;12;15;13;17;14;11
13.750;14;15;20;15;19;16;13
14.000;18;16;20;16;20;16;12
14.250;18;17;19;15;19;18;12
14.500;14;21;22;19;18;22;15
14.750;16;22;18;19;19;23;16
15.000;14;17;15;19;17;18;12
15.250;16;19;21;20;20;21;9
15.500;16;17;20;19;20;20;13
15.750;15;20;20;20;20;20;12
16.000;17;20;23;19;21;23;15
16.250;16;20;19;18;18;18;12
16.500;16;18;17;18;19;21;13
16.750;15;16;14;16;18;15;9
17.000;12;16;18;13;22;14;11
17.250;9;14;18;12;13;12;11
17.500;9;12;16;11;13;11;11
17.750;15;16;19;13;14;15;15
18.000;12;15;18;12;17;13;9
18.250;12;18;15;12;14;12;12
18.500;15;14;15;12;15;16;13
18.750;16;15;16;14;13;14;16
19.000;16;12;12;12;13;16;16
19.250;14;16;12;13;13;15;14
19.500;12;13;11;12;14;15;12
19.750;14;19;15;15;12;19;9
20.000;12;16;16;14;11;16;11
20.250;10;13;15;10;11;14;10
20.500;11;12;14;12;10;14;12
20.750;15;17;17;13;12;17;11
21.000;15;14;17;12;12;15;13
21.250;14;11;14;11;14;9;11
21.500;14;13;14;12;11;10;15
21.750;11;14;14;11;10;12;9
22.000;13;17;16;18;11;20;15
22.250;17;20;21;19;17;21;14
22.500;13;17;18;16;15;19;13
22.750;17;18;17;18;20;18;15
23.000;14;16;17;16;14;16;13
23.250;21;20;22;20;15;22;15
23.500;15;16;17;16;12;18;15
23.750;14;14;17;15;11;16;16
24.000;11;12;12;10;7;12;11
24.250;8;10;9;9;5;10;10
24.500;8;9;9;7;6;8;6
24.750;3;4;6;5;4;3;2
25.000;0;1;2;2;1;0;2
25.250;0;1;1;3;1;0;2
25.500;2;3;3;5;3;2;4
25.750;2;2;2;2;2;2;2
26.000;0;0;0;0;0;0;2
26.250;0;0;0;0;0;0;0
26.500;0;0;0;0;0;0;0
26.750;0;0;0;0;0;0;0
27.000;0;0;0;0;0;0;0
27.250;0;0;0;0;0;0;0
27.500;0;0;0;0;0;0;0
27.750;0;0;0;0;0;0;0


==> figs/scenarios/taskScenarios_Nm_Tue.csv <==
time;number_0;number_1;number_2;number_3;number_4;number_5;number_6
0.000;0;0;0;0;0;0;0
0.250;0;0;0;0;0;0;0
0.500;0;0;0;0;0;0;0
0.750;0;0;0;0;0;0;0
1.000;0;0;0;0;0;0;0
1.250;0;0;0;0;0;0;0
1.500;0;0;0;0;0;0;0
1.750;0;0;0;0;0;0;0
2.000;0;0;0;0;0;0;0
2.250;0;0;0;0;0;0;0
2.500;0;0;0;0;0;0;0
2.750;0;0;0;0;0;0;0
3.000;0;0;0;0;0;0;0
3.250;0;0;0;0;0;0;0
3.500;0;0;0;0;0;0;0
3.750;0;0;0;0;0;0;0
4.000;0;0;0;0;0;0;0
4.250;0;0;0;0;0;0;0
4.500;0;0;0;0;0;0;0
4.750;0;0;0;0;0;0;0
5.000;0;0;0;0;0;0;0
5.250;1;1;1;1;1;1;1
5.500;2;2;2;2;2;2;2
5.750;4;4;4;4;4;5;4
6.000;7;7;7;7;7;8;7
6.250;12;12;12;12;12;13;12
6.500;15;15;15;15;15;15;15
6.750;14;14;14;15;14;14;14
7.000;21;21;21;22;21;21;21
7.250;20;20;20;19;20;17;20
7.500;21;21;21;21;21;18;21
7.750;18;18;19;17;17;16;18
8.000;17;17;18;19;16;18;17
8.250;18;18;18;19;17;19;18
8.500;21;21;19;22;20;22;21
8.750;25;24;23;21;24;24;25
9.000;18;16;18;21;19;20;18
9.250;18;15;20;20;19;21;18
9.500;19;15;19;20;22;19;18
9.750;19;18;20;19;20;19;18
10.000;21;21;22;18;21;19;21
10.250;16;16;19;19;14;17;16
10.500;15;15;16;18;15;15;15
10.750;18;15;18;20;18;19;17
11.000;16;15;14;14;17;14;16
11.250;15;16;14;18;16;16;15
11.500;16;17;18;19;17;18;16
11.750;17;18;16;18;17;20;17
12.000;18;18;15;19;17;19;18
12.250;18;20;17;19;18;19;19
12.500;20;21;22;19;19;20;22
12.750;20;21;19;18;20;17;22
13.000;17;20;19;20;20;18;19
13.250;14;14;17;18;18;18;14
13.500;14;14;14;15;14;15;14
13.750;19;19;17;18;19;20;19
14.000;24;24;18;18;21;21;23
14.250;22;20;18;24;21;18;21
14.500;17;15;16;20;16;18;15
14.750;20;18;19;19;19;21;18
15.000;22;21;20;23;19;22;19
15.250;20;19;16;17;20;18;17
15.500;21;22;20;19;22;23;21
15.750;20;20;18;18;20;20;20
16.000;21;23;26;21;23;20;21
16.250;21;22;21;19;19;19;22
16.500;18;20;19;21;20;21;19
16.750;20;18;17;21;18;18;18
17.000;24;23;22;25;25;26;22
17.250;21;20;20;23;21;21;18
17.500;24;21;24;26;26;24;21
17.750;20;19;18;25;22;21;20
18.000;20;18;20;18;22;20;18
18.250;17;17;18;18;17;18;18
18.500;19;19;19;22;20;21;20
18.750;17;17;17;22;16;16;17
19.000;24;24;22;24;22;21;25
19.250;17;18;17;20;17;14;18
19.500;17;18;18;16;18;20;18
19.750;16;17;16;18;18;18;18
20.000;13;13;11;15;14;17;15
20.250;15;15;12;13;15;13;12
20.500;14;14;12;13;13;13;11
20.750;16;16;14;14;16;17;15
21.000;10;11;12;11;10;13;9
21.250;9;10;12;13;10;11;11
21.500;12;12;13;14;12;10;10
21.750;13;13;11;15;13;12;11
22.000;14;14;12;12;14;13;13
22.250;13;12;11;10;11;12;13
22.500;10;9;11;9;9;9;10
22.750;11;10;13;12;11;11;10
23.000;7;7;9;10;9;8;7
23.250;10;10;11;13;12;12;9
23.500;7;7;8;10;8;10;8
23.750;8;8;9;11;10;7;7
24.000;7;7;7;8;8;6;6
24.250;7;7;7;8;7;7;6
24.500;5;5;5;5;5;5;5
24.750;3;3;3;5;3;3;3
25.000;1;1;1;2;1;1;1
25.250;1;1;1;2;1;1;1
25.500;2;2;2;4;2;2;2
25.750;1;1;1;2;1;1;1
26.000;0;0;0;0;0;0;0
26.250;0;0;0;0;0;0;0
26.500;0;0;0;0;0;0;0
26.750;0;0;0;0;0;0;0
27.000;0;0;0;0;0;0;0
27.250;0;0;0;0;0;0;0
27.500;0;0;0;0;0;0;0
27.750;0;0;0;0;0;0;0


==> figs/templates_excess/templates_Asd_Sat_1.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;1;0
4.000;1;0
4.250;1;0
4.500;1;3
4.750;9;5
5.000;9;6
5.250;9;7
5.500;9;7
5.750;9;8
6.000;9;12
6.250;11;19
6.500;11;24
6.750;19;25
7.000;19;25
7.250;20;25
7.500;20;25
7.750;20;26
8.000;20;26
8.250;26;26
8.500;26;26
8.750;26;26
9.000;26;26
9.250;26;26
9.500;26;28
9.750;26;27
10.000;26;27
10.250;26;27
10.500;26;25
10.750;26;24
11.000;26;24
11.250;26;24
11.500;26;25
11.750;32;24
12.000;32;23
12.250;33;23
12.500;33;22
12.750;33;22
13.000;33;22
13.250;33;22
13.500;33;21
13.750;32;20
14.000;32;20
14.250;36;20
14.500;36;19
14.750;28;18
15.000;28;14
15.250;28;12
15.500;28;11
15.750;29;9
16.000;29;15
16.250;42;15
16.500;42;15
16.750;36;15
17.000;36;14
17.250;35;15
17.500;35;17
17.750;35;17
18.000;35;17
18.250;39;18
18.500;39;16
18.750;39;16
19.000;39;15
19.250;39;15
19.500;39;15
19.750;39;16
20.000;39;15
20.250;39;15
20.500;39;16
20.750;43;16
21.000;43;16
21.250;43;16
21.500;43;16
21.750;43;16
22.000;43;16
22.250;42;16
22.500;42;16
22.750;42;16
23.000;42;16
23.250;42;16
23.500;42;16
23.750;42;16
24.000;42;15
24.250;38;15
24.500;38;15
24.750;38;12
25.000;38;7
25.250;38;6
25.500;38;6
25.750;37;6
26.000;37;4
26.250;16;4
26.500;16;0
26.750;14;0
27.000;14;0
27.250;14;0
27.500;14;0
27.750;14;0


==> figs/templates_excess/templates_Asd_Sat_1_negative.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;1;0
4.000;1;0
4.250;1;0
4.500;1;-3
4.750;9;-5
5.000;9;-6
5.250;9;-7
5.500;9;-7
5.750;9;-8
6.000;9;-12
6.250;11;-19
6.500;11;-24
6.750;19;-25
7.000;19;-25
7.250;20;-25
7.500;20;-25
7.750;20;-26
8.000;20;-26
8.250;26;-26
8.500;26;-26
8.750;26;-26
9.000;26;-26
9.250;26;-26
9.500;26;-28
9.750;26;-27
10.000;26;-27
10.250;26;-27
10.500;26;-25
10.750;26;-24
11.000;26;-24
11.250;26;-24
11.500;26;-25
11.750;32;-24
12.000;32;-23
12.250;33;-23
12.500;33;-22
12.750;33;-22
13.000;33;-22
13.250;33;-22
13.500;33;-21
13.750;32;-20
14.000;32;-20
14.250;36;-20
14.500;36;-19
14.750;28;-18
15.000;28;-14
15.250;28;-12
15.500;28;-11
15.750;29;-9
16.000;29;-15
16.250;42;-15
16.500;42;-15
16.750;36;-15
17.000;36;-14
17.250;35;-15
17.500;35;-17
17.750;35;-17
18.000;35;-17
18.250;39;-18
18.500;39;-16
18.750;39;-16
19.000;39;-15
19.250;39;-15
19.500;39;-15
19.750;39;-16
20.000;39;-15
20.250;39;-15
20.500;39;-16
20.750;43;-16
21.000;43;-16
21.250;43;-16
21.500;43;-16
21.750;43;-16
22.000;43;-16
22.250;42;-16
22.500;42;-16
22.750;42;-16
23.000;42;-16
23.250;42;-16
23.500;42;-16
23.750;42;-16
24.000;42;-15
24.250;38;-15
24.500;38;-15
24.750;38;-12
25.000;38;-7
25.250;38;-6
25.500;38;-6
25.750;37;-6
26.000;37;-4
26.250;16;-4
26.500;16;0
26.750;14;0
27.000;14;0
27.250;14;0
27.500;14;0
27.750;14;0


==> figs/templates_excess/templates_Asd_Sat_2.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;4;0
4.000;4;0
4.250;8;0
4.500;8;1
4.750;8;1
5.000;8;2
5.250;13;3
5.500;13;3
5.750;13;3
6.000;13;4
6.250;20;4
6.500;20;4
6.750;26;4
7.000;26;4
7.250;26;4
7.500;26;4
7.750;30;4
8.000;30;4
8.250;30;4
8.500;30;4
8.750;30;4
9.000;30;4
9.250;31;4
9.500;31;4
9.750;31;4
10.000;31;5
10.250;31;5
10.500;31;5
10.750;31;5
11.000;31;5
11.250;31;5
11.500;31;6
11.750;34;6
12.000;34;6
12.250;34;6
12.500;34;5
12.750;34;5
13.000;34;5
13.250;34;6
13.500;34;6
13.750;35;5
14.000;35;5
14.250;31;5
14.500;31;7
14.750;37;7
15.000;37;7
15.250;38;7
15.500;38;7
15.750;38;8
16.000;38;8
16.250;42;8
16.500;42;8
16.750;42;8
17.000;42;7
17.250;42;7
17.500;42;7
17.750;38;7
18.000;38;8
18.250;34;8
18.500;34;8
18.750;39;8
19.000;39;8
19.250;38;9
19.500;38;10
19.750;38;10
20.000;38;12
20.250;40;12
20.500;40;12
20.750;43;13
21.000;43;13
21.250;43;13
21.500;43;13
21.750;43;13
22.000;43;13
22.250;43;13
22.500;43;11
22.750;43;11
23.000;43;10
23.250;43;10
23.500;43;10
23.750;42;10
24.000;42;10
24.250;42;10
24.500;42;10
24.750;36;9
25.000;36;9
25.250;30;9
25.500;30;9
25.750;30;9
26.000;30;6
26.250;16;5
26.500;16;3
26.750;10;2
27.000;10;0
27.250;10;0
27.500;10;0
27.750;10;0


==> figs/templates_excess/templates_Asd_Sat_2_negative.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;4;0
4.000;4;0
4.250;8;0
4.500;8;-1
4.750;8;-1
5.000;8;-2
5.250;13;-3
5.500;13;-3
5.750;13;-3
6.000;13;-4
6.250;20;-4
6.500;20;-4
6.750;26;-4
7.000;26;-4
7.250;26;-4
7.500;26;-4
7.750;30;-4
8.000;30;-4
8.250;30;-4
8.500;30;-4
8.750;30;-4
9.000;30;-4
9.250;31;-4
9.500;31;-4
9.750;31;-4
10.000;31;-5
10.250;31;-5
10.500;31;-5
10.750;31;-5
11.000;31;-5
11.250;31;-5
11.500;31;-6
11.750;34;-6
12.000;34;-6
12.250;34;-6
12.500;34;-5
12.750;34;-5
13.000;34;-5
13.250;34;-6
13.500;34;-6
13.750;35;-5
14.000;35;-5
14.250;31;-5
14.500;31;-7
14.750;37;-7
15.000;37;-7
15.250;38;-7
15.500;38;-7
15.750;38;-8
16.000;38;-8
16.250;42;-8
16.500;42;-8
16.750;42;-8
17.000;42;-7
17.250;42;-7
17.500;42;-7
17.750;38;-7
18.000;38;-8
18.250;34;-8
18.500;34;-8
18.750;39;-8
19.000;39;-8
19.250;38;-9
19.500;38;-10
19.750;38;-10
20.000;38;-12
20.250;40;-12
20.500;40;-12
20.750;43;-13
21.000;43;-13
21.250;43;-13
21.500;43;-13
21.750;43;-13
22.000;43;-13
22.250;43;-13
22.500;43;-11
22.750;43;-11
23.000;43;-10
23.250;43;-10
23.500;43;-10
23.750;42;-10
24.000;42;-10
24.250;42;-10
24.500;42;-10
24.750;36;-9
25.000;36;-9
25.250;30;-9
25.500;30;-9
25.750;30;-9
26.000;30;-6
26.250;16;-5
26.500;16;-3
26.750;10;-2
27.000;10;0
27.250;10;0
27.500;10;0
27.750;10;0


==> figs/templates_excess/templates_Asd_Sat_3.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;4;0
4.000;4;0
4.250;4;0
4.500;4;1
4.750;12;1
5.000;12;1
5.250;12;1
5.500;12;1
5.750;20;1
6.000;20;1
6.250;20;1
6.500;20;1
6.750;26;1
7.000;26;1
7.250;26;1
7.500;26;1
7.750;30;1
8.000;30;1
8.250;30;1
8.500;30;1
8.750;30;1
9.000;30;1
9.250;31;1
9.500;31;2
9.750;31;2
10.000;31;2
10.250;31;2
10.500;31;3
10.750;31;4
11.000;31;4
11.250;31;4
11.500;31;5
11.750;34;5
12.000;34;5
12.250;34;5
12.500;34;5
12.750;34;5
13.000;34;5
13.250;34;5
13.500;34;5
13.750;34;5
14.000;34;6
14.250;36;6
14.500;36;6
14.750;31;6
15.000;31;6
15.250;36;6
15.500;36;9
15.750;31;9
16.000;31;10
16.250;41;10
16.500;41;10
16.750;41;10
17.000;41;10
17.250;41;10
17.500;41;10
17.750;37;10
18.000;37;10
18.250;33;10
18.500;33;11
18.750;40;10
19.000;40;10
19.250;39;10
19.500;39;10
19.750;39;10
20.000;39;10
20.250;40;10
20.500;40;10
20.750;43;10
21.000;43;10
21.250;43;10
21.500;43;10
21.750;43;10
22.000;43;10
22.250;43;10
22.500;43;10
22.750;43;10
23.000;43;10
23.250;43;9
23.500;43;9
23.750;43;9
24.000;43;9
24.250;41;9
24.500;41;7
24.750;38;6
25.000;38;5
25.250;33;5
25.500;33;5
25.750;30;5
26.000;30;4
26.250;17;3
26.500;17;2
26.750;11;1
27.000;11;1
27.250;11;1
27.500;11;1
27.750;11;1


==> figs/templates_excess/templates_Asd_Sat_3_negative.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;4;0
4.000;4;0
4.250;4;0
4.500;4;-1
4.750;12;-1
5.000;12;-1
5.250;12;-1
5.500;12;-1
5.750;20;-1
6.000;20;-1
6.250;20;-1
6.500;20;-1
6.750;26;-1
7.000;26;-1
7.250;26;-1
7.500;26;-1
7.750;30;-1
8.000;30;-1
8.250;30;-1
8.500;30;-1
8.750;30;-1
9.000;30;-1
9.250;31;-1
9.500;31;-2
9.750;31;-2
10.000;31;-2
10.250;31;-2
10.500;31;-3
10.750;31;-4
11.000;31;-4
11.250;31;-4
11.500;31;-5
11.750;34;-5
12.000;34;-5
12.250;34;-5
12.500;34;-5
12.750;34;-5
13.000;34;-5
13.250;34;-5
13.500;34;-5
13.750;34;-5
14.000;34;-6
14.250;36;-6
14.500;36;-6
14.750;31;-6
15.000;31;-6
15.250;36;-6
15.500;36;-9
15.750;31;-9
16.000;31;-10
16.250;41;-10
16.500;41;-10
16.750;41;-10
17.000;41;-10
17.250;41;-10
17.500;41;-10
17.750;37;-10
18.000;37;-10
18.250;33;-10
18.500;33;-11
18.750;40;-10
19.000;40;-10
19.250;39;-10
19.500;39;-10
19.750;39;-10
20.000;39;-10
20.250;40;-10
20.500;40;-10
20.750;43;-10
21.000;43;-10
21.250;43;-10
21.500;43;-10
21.750;43;-10
22.000;43;-10
22.250;43;-10
22.500;43;-10
22.750;43;-10
23.000;43;-10
23.250;43;-9
23.500;43;-9
23.750;43;-9
24.000;43;-9
24.250;41;-9
24.500;41;-7
24.750;38;-6
25.000;38;-5
25.250;33;-5
25.500;33;-5
25.750;30;-5
26.000;30;-4
26.250;17;-3
26.500;17;-2
26.750;11;-1
27.000;11;-1
27.250;11;-1
27.500;11;-1
27.750;11;-1


==> figs/templates_excess/templates_Asd_Tue_1.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;19;0
4.000;19;0
4.250;19;0
4.500;19;0
4.750;26;0
5.000;26;0
5.250;26;0
5.500;26;0
5.750;36;0
6.000;36;0
6.250;36;0
6.500;36;0
6.750;39;0
7.000;39;0
7.250;41;0
7.500;41;0
7.750;43;0
8.000;43;0
8.250;43;0
8.500;43;0
8.750;43;0
9.000;43;0
9.250;44;0
9.500;44;0
9.750;44;0
10.000;44;0
10.250;44;0
10.500;44;0
10.750;44;1
11.000;44;1
11.250;46;1
11.500;46;1
11.750;52;1
12.000;52;1
12.250;52;1
12.500;52;1
12.750;53;1
13.000;53;1
13.250;61;1
13.500;61;1
13.750;48;1
14.000;48;1
14.250;48;1
14.500;48;1
14.750;46;1
15.000;46;1
15.250;46;1
15.500;46;1
15.750;39;1
16.000;39;2
16.250;46;4
16.500;46;4
16.750;46;4
17.000;46;5
17.250;44;5
17.500;44;5
17.750;42;5
18.000;42;5
18.250;40;5
18.500;40;5
18.750;40;5
19.000;40;5
19.250;39;5
19.500;39;5
19.750;39;4
20.000;39;4
20.250;39;5
20.500;39;6
20.750;39;6
21.000;39;6
21.250;37;6
21.500;37;6
21.750;37;6
22.000;37;6
22.250;37;6
22.500;37;6
22.750;36;6
23.000;36;6
23.250;28;6
23.500;28;6
23.750;24;6
24.000;24;6
24.250;24;6
24.500;24;6
24.750;19;5
25.000;19;5
25.250;19;3
25.500;19;2
25.750;16;2
26.000;16;2
26.250;3;2
26.500;3;2
26.750;0;2
27.000;0;2
27.250;0;2
27.500;0;0
27.750;0;0


==> figs/templates_excess/templates_Asd_Tue_1_negative.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;19;0
4.000;19;0
4.250;19;0
4.500;19;0
4.750;26;0
5.000;26;0
5.250;26;0
5.500;26;0
5.750;36;0
6.000;36;0
6.250;36;0
6.500;36;0
6.750;39;0
7.000;39;0
7.250;41;0
7.500;41;0
7.750;43;0
8.000;43;0
8.250;43;0
8.500;43;0
8.750;43;0
9.000;43;0
9.250;44;0
9.500;44;0
9.750;44;0
10.000;44;0
10.250;44;0
10.500;44;0
10.750;44;-1
11.000;44;-1
11.250;46;-1
11.500;46;-1
11.750;52;-1
12.000;52;-1
12.250;52;-1
12.500;52;-1
12.750;53;-1
13.000;53;-1
13.250;61;-1
13.500;61;-1
13.750;48;-1
14.000;48;-1
14.250;48;-1
14.500;48;-1
14.750;46;-1
15.000;46;-1
15.250;46;-1
15.500;46;-1
15.750;39;-1
16.000;39;-2
16.250;46;-4
16.500;46;-4
16.750;46;-4
17.000;46;-5
17.250;44;-5
17.500;44;-5
17.750;42;-5
18.000;42;-5
18.250;40;-5
18.500;40;-5
18.750;40;-5
19.000;40;-5
19.250;39;-5
19.500;39;-5
19.750;39;-4
20.000;39;-4
20.250;39;-5
20.500;39;-6
20.750;39;-6
21.000;39;-6
21.250;37;-6
21.500;37;-6
21.750;37;-6
22.000;37;-6
22.250;37;-6
22.500;37;-6
22.750;36;-6
23.000;36;-6
23.250;28;-6
23.500;28;-6
23.750;24;-6
24.000;24;-6
24.250;24;-6
24.500;24;-6
24.750;19;-5
25.000;19;-5
25.250;19;-3
25.500;19;-2
25.750;16;-2
26.000;16;-2
26.250;3;-2
26.500;3;-2
26.750;0;-2
27.000;0;-2
27.250;0;-2
27.500;0;0
27.750;0;0


==> figs/templates_excess/templates_Asd_Tue_2.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;8;0
4.000;8;0
4.250;8;0
4.500;8;0
4.750;17;0
5.000;17;0
5.250;32;0
5.500;32;0
5.750;38;0
6.000;38;0
6.250;38;0
6.500;38;0
6.750;41;0
7.000;41;0
7.250;43;0
7.500;43;0
7.750;43;0
8.000;43;0
8.250;43;0
8.500;43;0
8.750;43;0
9.000;43;0
9.250;43;0
9.500;43;0
9.750;43;0
10.000;43;0
10.250;44;0
10.500;44;0
10.750;44;0
11.000;44;0
11.250;47;1
11.500;47;1
11.750;47;1
12.000;47;1
12.250;47;1
12.500;47;1
12.750;56;1
13.000;56;1
13.250;56;1
13.500;56;1
13.750;56;1
14.000;56;1
14.250;62;2
14.500;62;2
14.750;56;2
15.000;56;2
15.250;43;2
15.500;43;2
15.750;51;4
16.000;51;4
16.250;51;4
16.500;51;7
16.750;51;7
17.000;51;7
17.250;49;7
17.500;49;7
17.750;49;7
18.000;49;6
18.250;41;6
18.500;41;6
18.750;41;6
19.000;41;6
19.250;41;6
19.500;41;6
19.750;41;6
20.000;41;6
20.250;40;7
20.500;40;8
20.750;40;8
21.000;40;8
21.250;37;8
21.500;37;8
21.750;37;8
22.000;37;8
22.250;37;8
22.500;37;8
22.750;28;8
23.000;28;7
23.250;28;7
23.500;28;7
23.750;28;7
24.000;28;7
24.250;22;7
24.500;22;7
24.750;19;5
25.000;19;5
25.250;17;5
25.500;17;5
25.750;3;2
26.000;3;2
26.250;3;2
26.500;3;2
26.750;0;2
27.000;0;2
27.250;0;2
27.500;0;0
27.750;0;0


==> figs/templates_excess/templates_Asd_Tue_2_negative.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;8;0
4.000;8;0
4.250;8;0
4.500;8;0
4.750;17;0
5.000;17;0
5.250;32;0
5.500;32;0
5.750;38;0
6.000;38;0
6.250;38;0
6.500;38;0
6.750;41;0
7.000;41;0
7.250;43;0
7.500;43;0
7.750;43;0
8.000;43;0
8.250;43;0
8.500;43;0
8.750;43;0
9.000;43;0
9.250;43;0
9.500;43;0
9.750;43;0
10.000;43;0
10.250;44;0
10.500;44;0
10.750;44;0
11.000;44;0
11.250;47;-1
11.500;47;-1
11.750;47;-1
12.000;47;-1
12.250;47;-1
12.500;47;-1
12.750;56;-1
13.000;56;-1
13.250;56;-1
13.500;56;-1
13.750;56;-1
14.000;56;-1
14.250;62;-2
14.500;62;-2
14.750;56;-2
15.000;56;-2
15.250;43;-2
15.500;43;-2
15.750;51;-4
16.000;51;-4
16.250;51;-4
16.500;51;-7
16.750;51;-7
17.000;51;-7
17.250;49;-7
17.500;49;-7
17.750;49;-7
18.000;49;-6
18.250;41;-6
18.500;41;-6
18.750;41;-6
19.000;41;-6
19.250;41;-6
19.500;41;-6
19.750;41;-6
20.000;41;-6
20.250;40;-7
20.500;40;-8
20.750;40;-8
21.000;40;-8
21.250;37;-8
21.500;37;-8
21.750;37;-8
22.000;37;-8
22.250;37;-8
22.500;37;-8
22.750;28;-8
23.000;28;-7
23.250;28;-7
23.500;28;-7
23.750;28;-7
24.000;28;-7
24.250;22;-7
24.500;22;-7
24.750;19;-5
25.000;19;-5
25.250;17;-5
25.500;17;-5
25.750;3;-2
26.000;3;-2
26.250;3;-2
26.500;3;-2
26.750;0;-2
27.000;0;-2
27.250;0;-2
27.500;0;0
27.750;0;0


==> figs/templates_excess/templates_Asd_Tue_3.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;16;0
4.000;16;0
4.250;16;0
4.500;16;0
4.750;16;0
5.000;16;0
5.250;26;0
5.500;26;0
5.750;36;0
6.000;36;0
6.250;36;0
6.500;36;0
6.750;40;0
7.000;40;0
7.250;42;0
7.500;42;0
7.750;43;0
8.000;43;0
8.250;43;0
8.500;43;0
8.750;43;0
9.000;43;0
9.250;45;0
9.500;45;0
9.750;45;0
10.000;45;0
10.250;47;0
10.500;47;0
10.750;47;0
11.000;47;0
11.250;47;0
11.500;47;0
11.750;54;0
12.000;54;0
12.250;54;0
12.500;54;0
12.750;58;0
13.000;58;0
13.250;58;0
13.500;58;1
13.750;43;1
14.000;43;1
14.250;51;1
14.500;51;1
14.750;51;1
15.000;51;1
15.250;48;1
15.500;48;1
15.750;38;2
16.000;38;2
16.250;46;2
16.500;46;2
16.750;44;2
17.000;44;2
17.250;42;2
17.500;42;2
17.750;42;2
18.000;42;2
18.250;41;2
18.500;41;3
18.750;41;3
19.000;41;3
19.250;39;3
19.500;39;3
19.750;39;3
20.000;39;3
20.250;37;3
20.500;37;3
20.750;37;3
21.000;37;3
21.250;37;3
21.500;37;2
21.750;37;2
22.000;37;2
22.250;37;2
22.500;37;2
22.750;33;2
23.000;33;2
23.250;33;2
23.500;33;2
23.750;33;2
24.000;33;2
24.250;25;2
24.500;25;1
24.750;25;1
25.000;25;1
25.250;18;1
25.500;18;1
25.750;18;1
26.000;18;1
26.250;3;1
26.500;3;0
26.750;1;0
27.000;1;0
27.250;1;0
27.500;1;0
27.750;0;0


==> figs/templates_excess/templates_Asd_Tue_3_negative.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;16;0
4.000;16;0
4.250;16;0
4.500;16;0
4.750;16;0
5.000;16;0
5.250;26;0
5.500;26;0
5.750;36;0
6.000;36;0
6.250;36;0
6.500;36;0
6.750;40;0
7.000;40;0
7.250;42;0
7.500;42;0
7.750;43;0
8.000;43;0
8.250;43;0
8.500;43;0
8.750;43;0
9.000;43;0
9.250;45;0
9.500;45;0
9.750;45;0
10.000;45;0
10.250;47;0
10.500;47;0
10.750;47;0
11.000;47;0
11.250;47;0
11.500;47;0
11.750;54;0
12.000;54;0
12.250;54;0
12.500;54;0
12.750;58;0
13.000;58;0
13.250;58;0
13.500;58;-1
13.750;43;-1
14.000;43;-1
14.250;51;-1
14.500;51;-1
14.750;51;-1
15.000;51;-1
15.250;48;-1
15.500;48;-1
15.750;38;-2
16.000;38;-2
16.250;46;-2
16.500;46;-2
16.750;44;-2
17.000;44;-2
17.250;42;-2
17.500;42;-2
17.750;42;-2
18.000;42;-2
18.250;41;-2
18.500;41;-3
18.750;41;-3
19.000;41;-3
19.250;39;-3
19.500;39;-3
19.750;39;-3
20.000;39;-3
20.250;37;-3
20.500;37;-3
20.750;37;-3
21.000;37;-3
21.250;37;-3
21.500;37;-2
21.750;37;-2
22.000;37;-2
22.250;37;-2
22.500;37;-2
22.750;33;-2
23.000;33;-2
23.250;33;-2
23.500;33;-2
23.750;33;-2
24.000;33;-2
24.250;25;-2
24.500;25;-1
24.750;25;-1
25.000;25;-1
25.250;18;-1
25.500;18;-1
25.750;18;-1
26.000;18;-1
26.250;3;-1
26.500;3;0
26.750;1;0
27.000;1;0
27.250;1;0
27.500;1;0
27.750;0;0


==> figs/templates_excess/templates_Nm_Sat_1.csv <==
time;number_0;number_1;negative
0.000;0;0;0
0.250;0;0;0
0.500;0;0;0
0.750;0;0;0
1.000;0;0;0
1.250;0;0;0
1.500;0;0;0
1.750;0;0;0
2.000;0;0;0
2.250;0;0;0
2.500;0;0;0
2.750;0;0;0
3.000;0;0;0
3.250;0;0;0
3.500;0;0;0
3.750;0;0;0
4.000;0;0;0
4.250;0;0;0
4.500;0;0;0
4.750;0;0;0
5.000;0;0;0
5.250;5;0;0
5.500;5;0;0
5.750;5;0;0
6.000;5;1;-1
6.250;10;2;-2
6.500;10;2;-2
6.750;11;2;-2
7.000;11;2;-2
7.250;14;2;-2
7.500;14;2;-2
7.750;14;2;-2
8.000;14;2;-2
8.250;15;2;-2
8.500;15;2;-2
8.750;18;2;-2
9.000;18;2;-2
9.250;18;2;-2
9.500;18;2;-2
9.750;18;2;-2
10.000;18;2;-2
10.250;18;2;-2
10.500;18;2;-2
10.750;18;2;-2
11.000;18;3;-3
11.250;18;4;-4
11.500;18;4;-4
11.750;21;5;-5
12.000;21;5;-5
12.250;21;5;-5
12.500;21;5;-5
12.750;22;5;-5
13.000;22;5;-5
13.250;22;5;-5
13.500;22;5;-5
13.750;22;6;-6
14.000;22;7;-7
14.250;27;7;-7
14.500;27;7;-7
14.750;27;7;-7
15.000;27;7;-7
15.250;22;7;-7
15.500;22;6;-6
15.750;28;6;-6
16.000;28;7;-7
16.250;23;7;-7
16.500;23;7;-7
16.750;22;7;-7
17.000;22;7;-7
17.250;19;7;-7
17.500;19;7;-7
17.750;22;7;-7
18.000;22;7;-7
18.250;21;7;-7
18.500;21;8;-8
18.750;18;8;-8
19.000;18;8;-8
19.250;18;7;-7
19.500;18;7;-7
19.750;18;6;-6
20.000;18;7;-7
20.250;18;7;-7
20.500;18;5;-5
20.750;18;5;-5
21.000;18;5;-5
21.250;18;5;-5
21.500;18;5;-5
21.750;18;5;-5
22.000;18;5;-5
22.250;18;5;-5
22.500;18;4;-4
22.750;17;3;-3
23.000;17;3;-3
23.250;17;3;-3
23.500;17;3;-3
23.750;17;3;-3
24.000;17;3;-3
24.250;12;3;-3
24.500;12;3;-3
24.750;12;3;-3
25.000;12;2;-2
25.250;12;1;-1
25.500;12;1;-1
25.750;6;1;-1
26.000;6;1;-1
26.250;3;0;0
26.500;3;0;0
26.750;3;0;0
27.000;3;0;0
27.250;3;0;0
27.500;3;0;0
27.750;0;0;0


==> figs/templates_excess/templates_Nm_Sat_2.csv <==
time;number_0;number_1;negative
0.000;0;0;0
0.250;0;0;0
0.500;0;0;0
0.750;0;0;0
1.000;0;0;0
1.250;0;0;0
1.500;0;0;0
1.750;0;0;0
2.000;0;0;0
2.250;0;0;0
2.500;0;0;0
2.750;0;0;0
3.000;0;0;0
3.250;0;0;0
3.500;0;0;0
3.750;2;0;0
4.000;2;0;0
4.250;2;0;0
4.500;2;0;0
4.750;6;0;0
5.000;6;0;0
5.250;6;0;0
5.500;6;0;0
5.750;6;0;0
6.000;6;2;-2
6.250;11;2;-2
6.500;11;2;-2
6.750;14;2;-2
7.000;14;2;-2
7.250;14;2;-2
7.500;14;2;-2
7.750;14;2;-2
8.000;14;2;-2
8.250;15;3;-3
8.500;15;3;-3
8.750;15;4;-4
9.000;15;4;-4
9.250;18;4;-4
9.500;18;4;-4
9.750;18;4;-4
10.000;18;4;-4
10.250;18;4;-4
10.500;18;4;-4
10.750;18;4;-4
11.000;18;4;-4
11.250;18;4;-4
11.500;18;4;-4
11.750;19;4;-4
12.000;19;4;-4
12.250;20;4;-4
12.500;20;4;-4
12.750;20;4;-4
13.000;20;4;-4
13.250;20;4;-4
13.500;20;4;-4
13.750;22;4;-4
14.000;22;5;-5
14.250;24;5;-5
14.500;24;5;-5
14.750;24;4;-4
15.000;24;3;-3
15.250;24;3;-3
15.500;24;3;-3
15.750;26;3;-3
16.000;26;3;-3
16.250;21;3;-3
16.500;21;3;-3
16.750;25;3;-3
17.000;25;2;-2
17.250;25;2;-2
17.500;25;3;-3
17.750;25;2;-2
18.000;25;2;-2
18.250;22;2;-2
18.500;22;2;-2
18.750;22;2;-2
19.000;22;2;-2
19.250;19;4;-4
19.500;19;4;-4
19.750;19;4;-4
20.000;19;4;-4
20.250;19;4;-4
20.500;19;4;-4
20.750;19;4;-4
21.000;19;4;-4
21.250;19;4;-4
21.500;19;4;-4
21.750;19;4;-4
22.000;19;4;-4
22.250;18;4;-4
22.500;18;3;-3
22.750;18;3;-3
23.000;18;3;-3
23.250;18;3;-3
23.500;18;3;-3
23.750;16;3;-3
24.000;16;3;-3
24.250;14;3;-3
24.500;14;3;-3
24.750;10;3;-3
25.000;10;2;-2
25.250;10;2;-2
25.500;10;2;-2
25.750;8;2;-2
26.000;8;2;-2
26.250;7;2;-2
26.500;7;2;-2
26.750;0;0;0
27.000;0;0;0
27.250;0;0;0
27.500;0;0;0
27.750;0;0;0


==> figs/templates_excess/templates_Nm_Sat_3.csv <==
time;number_0;number_1;negative
0.000;0;0;0
0.250;0;0;0
0.500;0;0;0
0.750;0;0;0
1.000;0;0;0
1.250;0;0;0
1.500;0;0;0
1.750;0;0;0
2.000;0;0;0
2.250;0;0;0
2.500;0;0;0
2.750;0;0;0
3.000;0;0;0
3.250;0;0;0
3.500;0;0;0
3.750;0;0;0
4.000;0;0;0
4.250;0;0;0
4.500;0;0;0
4.750;2;0;0
5.000;2;0;0
5.250;2;0;0
5.500;2;0;0
5.750;7;0;0
6.000;7;0;0
6.250;11;0;0
6.500;11;0;0
6.750;11;0;0
7.000;11;1;-1
7.250;13;1;-1
7.500;13;1;-1
7.750;15;1;-1
8.000;15;1;-1
8.250;16;1;-1
8.500;16;1;-1
8.750;17;1;-1
9.000;17;1;-1
9.250;17;1;-1
9.500;17;1;-1
9.750;17;1;-1
10.000;17;1;-1
10.250;17;1;-1
10.500;17;1;-1
10.750;17;1;-1
11.000;17;2;-2
11.250;18;2;-2
11.500;18;2;-2
11.750;21;2;-2
12.000;21;2;-2
12.250;21;2;-2
12.500;21;2;-2
12.750;22;2;-2
13.000;22;2;-2
13.250;23;2;-2
13.500;23;2;-2
13.750;26;2;-2
14.000;26;2;-2
14.250;26;2;-2
14.500;26;2;-2
14.750;26;2;-2
15.000;26;2;-2
15.250;26;2;-2
15.500;26;2;-2
15.750;23;2;-2
16.000;23;2;-2
16.250;23;2;-2
16.500;23;2;-2
16.750;23;2;-2
17.000;23;2;-2
17.250;24;2;-2
17.500;24;2;-2
17.750;22;2;-2
18.000;22;2;-2
18.250;21;2;-2
18.500;21;2;-2
18.750;20;1;-1
19.000;20;1;-1
19.250;20;1;-1
19.500;20;1;-1
19.750;20;1;-1
20.000;20;1;-1
20.250;20;1;-1
20.500;20;1;-1
20.750;20;1;-1
21.000;20;1;-1
21.250;19;1;-1
21.500;19;1;-1
21.750;19;1;-1
22.000;19;1;-1
22.250;19;1;-1
22.500;19;1;-1
22.750;18;1;-1
23.000;18;1;-1
23.250;17;1;-1
23.500;17;1;-1
23.750;14;1;-1
24.000;14;1;-1
24.250;14;1;-1
24.500;14;0;0
24.750;12;0;0
25.000;12;0;0
25.250;12;0;0
25.500;12;0;0
25.750;10;0;0
26.000;10;0;0
26.250;3;0;0
26.500;3;0;0
26.750;3;0;0
27.000;3;0;0
27.250;0;0;0
27.500;0;0;0
27.750;0;0;0


==> figs/templates_excess/templates_Nm_Tue_1.csv <==
time;number_0;number_1;negative
0.000;0;0;0
0.250;0;0;0
0.500;0;0;0
0.750;0;0;0
1.000;0;0;0
1.250;0;0;0
1.500;0;0;0
1.750;0;0;0
2.000;0;0;0
2.250;0;0;0
2.500;0;0;0
2.750;0;0;0
3.000;0;0;0
3.250;0;0;0
3.500;0;0;0
3.750;2;0;0
4.000;2;0;0
4.250;7;0;0
4.500;7;0;0
4.750;7;0;0
5.000;7;0;0
5.250;7;0;0
5.500;7;0;0
5.750;16;0;0
6.000;16;0;0
6.250;19;0;0
6.500;19;0;0
6.750;19;0;0
7.000;19;1;-1
7.250;20;1;-1
7.500;20;1;-1
7.750;21;1;-1
8.000;21;1;-1
8.250;21;1;-1
8.500;21;1;-1
8.750;21;1;-1
9.000;21;1;-1
9.250;21;2;-2
9.500;21;2;-2
9.750;23;2;-2
10.000;23;2;-2
10.250;23;2;-2
10.500;23;2;-2
10.750;24;2;-2
11.000;24;2;-2
11.250;24;2;-2
11.500;24;4;-4
11.750;26;5;-5
12.000;26;5;-5
12.250;26;5;-5
12.500;26;5;-5
12.750;27;6;-6
13.000;27;7;-7
13.250;29;7;-7
13.500;29;7;-7
13.750;29;7;-7
14.000;29;7;-7
14.250;32;7;-7
14.500;32;7;-7
14.750;32;7;-7
15.000;32;7;-7
15.250;36;7;-7
15.500;36;7;-7
15.750;27;7;-7
16.000;27;7;-7
16.250;26;6;-6
16.500;26;7;-7
16.750;26;7;-7
17.000;26;7;-7
17.250;25;7;-7
17.500;25;7;-7
17.750;24;7;-7
18.000;24;6;-6
18.250;22;6;-6
18.500;22;6;-6
18.750;22;5;-5
19.000;22;5;-5
19.250;22;3;-3
19.500;22;3;-3
19.750;20;2;-2
20.000;20;1;-1
20.250;20;1;-1
20.500;20;1;-1
20.750;19;1;-1
21.000;19;1;-1
21.250;19;1;-1
21.500;19;1;-1
21.750;19;1;-1
22.000;19;1;-1
22.250;19;1;-1
22.500;19;1;-1
22.750;18;1;-1
23.000;18;1;-1
23.250;16;1;-1
23.500;16;1;-1
23.750;16;1;-1
24.000;16;1;-1
24.250;8;1;-1
24.500;8;0;0
24.750;8;0;0
25.000;8;0;0
25.250;4;0;0
25.500;4;0;0
25.750;4;0;0
26.000;4;0;0
26.250;0;0;0
26.500;0;0;0
26.750;0;0;0
27.000;0;0;0
27.250;0;0;0
27.500;0;0;0
27.750;0;0;0


==> figs/templates_excess/templates_Nm_Tue_2.csv <==
time;number_0;number_1;negative
0.000;0;0;0
0.250;0;0;0
0.500;0;0;0
0.750;0;0;0
1.000;0;0;0
1.250;0;0;0
1.500;0;0;0
1.750;0;0;0
2.000;0;0;0
2.250;0;0;0
2.500;0;0;0
2.750;0;0;0
3.000;0;0;0
3.250;0;0;0
3.500;0;0;0
3.750;0;0;0
4.000;0;0;0
4.250;2;0;0
4.500;2;0;0
4.750;2;0;0
5.000;2;2;-2
5.250;10;3;-3
5.500;10;3;-3
5.750;15;3;-3
6.000;15;3;-3
6.250;18;3;-3
6.500;18;3;-3
6.750;18;3;-3
7.000;18;3;-3
7.250;18;3;-3
7.500;18;3;-3
7.750;20;4;-4
8.000;20;4;-4
8.250;21;4;-4
8.500;21;4;-4
8.750;21;4;-4
9.000;21;4;-4
9.250;21;4;-4
9.500;21;4;-4
9.750;22;4;-4
10.000;22;4;-4
10.250;22;5;-5
10.500;22;5;-5
10.750;24;5;-5
11.000;24;5;-5
11.250;24;5;-5
11.500;24;4;-4
11.750;28;4;-4
12.000;28;4;-4
12.250;28;4;-4
12.500;28;4;-4
12.750;33;3;-3
13.000;33;3;-3
13.250;33;3;-3
13.500;33;3;-3
13.750;33;3;-3
14.000;33;3;-3
14.250;31;3;-3
14.500;31;3;-3
14.750;36;3;-3
15.000;36;3;-3
15.250;28;3;-3
15.500;28;3;-3
15.750;26;3;-3
16.000;26;3;-3
16.250;25;3;-3
16.500;25;2;-2
16.750;25;2;-2
17.000;25;2;-2
17.250;25;2;-2
17.500;25;2;-2
17.750;23;2;-2
18.000;23;2;-2
18.250;22;2;-2
18.500;22;2;-2
18.750;22;0;0
19.000;22;0;0
19.250;22;0;0
19.500;22;1;-1
19.750;21;1;-1
20.000;21;1;-1
20.250;21;1;-1
20.500;21;1;-1
20.750;19;1;-1
21.000;19;1;-1
21.250;19;1;-1
21.500;19;1;-1
21.750;19;1;-1
22.000;19;1;-1
22.250;19;1;-1
22.500;19;1;-1
22.750;14;1;-1
23.000;14;1;-1
23.250;14;1;-1
23.500;14;1;-1
23.750;14;1;-1
24.000;14;1;-1
24.250;14;1;-1
24.500;14;1;-1
24.750;9;1;-1
25.000;9;1;-1
25.250;9;1;-1
25.500;9;1;-1
25.750;6;1;-1
26.000;6;0;0
26.250;0;0;0
26.500;0;0;0
26.750;0;0;0
27.000;0;0;0
27.250;0;0;0
27.500;0;0;0
27.750;0;0;0


==> figs/templates_excess/templates_Nm_Tue_3.csv <==
time;number_0;number_1;negative
0.000;0;0;0
0.250;0;0;0
0.500;0;0;0
0.750;0;0;0
1.000;0;0;0
1.250;0;0;0
1.500;0;0;0
1.750;0;0;0
2.000;0;0;0
2.250;0;0;0
2.500;0;0;0
2.750;0;0;0
3.000;0;0;0
3.250;0;0;0
3.500;0;0;0
3.750;10;0;0
4.000;10;0;0
4.250;10;0;0
4.500;10;0;0
4.750;10;0;0
5.000;10;0;0
5.250;14;0;0
5.500;14;0;0
5.750;14;0;0
6.000;14;0;0
6.250;19;0;0
6.500;19;0;0
6.750;19;0;0
7.000;19;0;0
7.250;20;0;0
7.500;20;0;0
7.750;20;0;0
8.000;20;0;0
8.250;21;0;0
8.500;21;0;0
8.750;22;0;0
9.000;22;0;0
9.250;22;0;0
9.500;22;0;0
9.750;23;0;0
10.000;23;0;0
10.250;24;0;0
10.500;24;0;0
10.750;24;0;0
11.000;24;0;0
11.250;27;0;0
11.500;27;0;0
11.750;28;0;0
12.000;28;0;0
12.250;30;0;0
12.500;30;0;0
12.750;30;0;0
13.000;30;0;0
13.250;33;0;0
13.500;33;0;0
13.750;26;0;0
14.000;26;0;0
14.250;30;0;0
14.500;30;0;0
14.750;30;0;0
15.000;30;0;0
15.250;30;0;0
15.500;30;0;0
15.750;30;0;0
16.000;30;0;0
16.250;25;0;0
16.500;25;0;0
16.750;27;0;0
17.000;27;0;0
17.250;26;0;0
17.500;26;1;-1
17.750;26;1;-1
18.000;26;1;-1
18.250;22;1;-1
18.500;22;1;-1
18.750;21;1;-1
19.000;21;1;-1
19.250;21;1;-1
19.500;21;1;-1
19.750;20;3;-3
20.000;20;3;-3
20.250;19;3;-3
20.500;19;3;-3
20.750;19;3;-3
21.000;19;3;-3
21.250;16;3;-3
21.500;16;3;-3
21.750;16;3;-3
22.000;16;3;-3
22.250;14;3;-3
22.500;14;3;-3
22.750;14;3;-3
23.000;14;3;-3
23.250;11;3;-3
23.500;11;3;-3
23.750;11;3;-3
24.000;11;3;-3
24.250;7;3;-3
24.500;7;3;-3
24.750;7;2;-2
25.000;7;2;-2
25.250;3;2;-2
25.500;3;2;-2
25.750;3;2;-2
26.000;3;0;0
26.250;2;0;0
26.500;2;0;0
26.750;0;0;0
27.000;0;0;0
27.250;0;0;0
27.500;0;0;0
27.750;0;0;0


==> figs/templates_excess/templates_Ut_Wed_1.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;32;0
4.000;32;0
4.250;32;0
4.500;32;0
4.750;32;0
5.000;32;0
5.250;32;0
5.500;32;-1
5.750;49;-3
6.000;49;-3
6.250;49;-3
6.500;49;-4
6.750;54;-4
7.000;54;-4
7.250;54;-4
7.500;54;-4
7.750;54;-4
8.000;54;-4
8.250;56;-4
8.500;56;-4
8.750;56;-5
9.000;56;-5
9.250;56;-5
9.500;56;-6
9.750;56;-6
10.000;56;-6
10.250;56;-6
10.500;56;-6
10.750;56;-6
11.000;56;-6
11.250;59;-6
11.500;59;-6
11.750;59;-5
12.000;59;-5
12.250;59;-5
12.500;59;-6
12.750;59;-6
13.000;59;-5
13.250;59;-6
13.500;59;-8
13.750;35;-9
14.000;35;-10
14.250;35;-10
14.500;35;-8
14.750;35;-9
15.000;35;-10
15.250;43;-11
15.500;43;-12
15.750;32;-13
16.000;32;-13
16.250;42;-13
16.500;42;-14
16.750;37;-14
17.000;37;-14
17.250;37;-14
17.500;37;-13
17.750;37;-13
18.000;37;-13
18.250;35;-13
18.500;35;-13
18.750;35;-13
19.000;35;-13
19.250;35;-13
19.500;35;-13
19.750;35;-12
20.000;35;-12
20.250;35;-12
20.500;35;-12
20.750;35;-10
21.000;35;-10
21.250;32;-10
21.500;32;-10
21.750;32;-9
22.000;32;-7
22.250;32;-6
22.500;32;-6
22.750;32;-6
23.000;32;-6
23.250;32;-6
23.500;32;-6
23.750;32;-5
24.000;32;-5
24.250;32;-5
24.500;32;-2
24.750;32;-2
25.000;32;-1
25.250;24;0
25.500;24;0
25.750;18;0
26.000;18;0
26.250;8;0
26.500;8;0
26.750;8;0
27.000;8;0
27.250;8;0
27.500;8;0
27.750;8;0


==> figs/templates_excess/templates_Ut_Wed_2.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;8;0
4.000;8;0
4.250;20;0
4.500;20;0
4.750;20;0
5.000;20;0
5.250;34;0
5.500;34;0
5.750;48;-1
6.000;48;-1
6.250;52;-1
6.500;52;-1
6.750;53;-1
7.000;53;-1
7.250;59;-1
7.500;59;-1
7.750;59;-1
8.000;59;-1
8.250;59;-1
8.500;59;-1
8.750;59;-1
9.000;59;-1
9.250;59;-1
9.500;59;-1
9.750;59;-1
10.000;59;-1
10.250;59;-1
10.500;59;-1
10.750;59;-1
11.000;59;-1
11.250;64;-1
11.500;64;-1
11.750;64;-1
12.000;64;-1
12.250;64;-1
12.500;64;-1
12.750;64;-1
13.000;64;-1
13.250;64;-2
13.500;64;-2
13.750;64;-2
14.000;64;-2
14.250;52;-2
14.500;52;-2
14.750;52;-2
15.000;52;-2
15.250;44;-3
15.500;44;-3
15.750;36;-4
16.000;36;-4
16.250;43;-4
16.500;43;-4
16.750;42;-4
17.000;42;-4
17.250;36;-4
17.500;36;-4
17.750;36;-4
18.000;36;-4
18.250;36;-4
18.500;36;-4
18.750;36;-4
19.000;36;-4
19.250;36;-4
19.500;36;-4
19.750;36;-4
20.000;36;-4
20.250;36;-4
20.500;36;-4
20.750;36;-4
21.000;36;-3
21.250;31;-3
21.500;31;-3
21.750;31;-3
22.000;31;-2
22.250;31;-2
22.500;31;-2
22.750;31;-2
23.000;31;-2
23.250;31;-2
23.500;31;-2
23.750;31;-2
24.000;31;-2
24.250;31;-2
24.500;31;-1
24.750;31;-1
25.000;31;0
25.250;25;0
25.500;25;0
25.750;19;0
26.000;19;0
26.250;8;0
26.500;8;0
26.750;8;0
27.000;8;0
27.250;8;0
27.500;8;0
27.750;8;0


==> figs/templates_excess/templates_Ut_Wed_3.csv <==
time;number_0;number_1
0.000;0;0
0.250;0;0
0.500;0;0
0.750;0;0
1.000;0;0
1.250;0;0
1.500;0;0
1.750;0;0
2.000;0;0
2.250;0;0
2.500;0;0
2.750;0;0
3.000;0;0
3.250;0;0
3.500;0;0
3.750;8;0
4.000;8;0
4.250;34;0
4.500;34;0
4.750;34;0
5.000;34;0
5.250;34;0
5.500;34;0
5.750;49;0
6.000;49;0
6.250;56;0
6.500;56;0
6.750;56;0
7.000;56;0
7.250;56;0
7.500;56;0
7.750;56;0
8.000;56;0
8.250;57;0
8.500;57;0
8.750;59;0
9.000;59;0
9.250;59;0
9.500;59;0
9.750;59;0
10.000;59;0
10.250;61;0
10.500;61;0
10.750;61;0
11.000;61;0
11.250;61;0
11.500;61;0
11.750;61;0
12.000;61;0
12.250;61;0
12.500;61;0
12.750;61;0
13.000;61;0
13.250;67;0
13.500;67;0
13.750;67;0
14.000;67;0
14.250;41;0
14.500;41;0
14.750;41;0
15.000;41;0
15.250;52;0
15.500;52;0
15.750;37;0
16.000;37;0
16.250;41;0
16.500;41;0
16.750;41;0
17.000;41;0
17.250;41;0
17.500;41;0
17.750;41;0
18.000;41;0
18.250;40;0
18.500;40;0
18.750;38;0
19.000;38;0
19.250;38;0
19.500;38;0
19.750;38;0
20.000;38;0
20.250;36;0
20.500;36;0
20.750;36;0
21.000;36;0
21.250;36;0
21.500;36;0
21.750;36;0
22.000;36;0
22.250;36;0
22.500;36;0
22.750;36;0
23.000;36;0
23.250;30;0
23.500;30;0
23.750;30;0
24.000;30;0
24.250;30;0
24.500;30;0
24.750;30;0
25.000;30;0
25.250;19;0
25.500;19;0
25.750;19;0
26.000;19;0
26.250;8;0
26.500;8;0
26.750;8;0
27.000;8;0
27.250;8;0
27.500;8;0
27.750;8;0

